1ES 1927+654: An AGN Caught Changing Look on a Timescale of Months

We study the sudden optical and ultraviolet (UV) brightening of 1ES 1927+654, which until now was known as a narrow-line active galactic nucleus (AGN). 1ES 1927+654 was part of the small and peculiar class of "true Type-2" AGN, which lack broad emission lines and line-of-sight obscuration. Our high-cadence spectroscopic monitoring captures the appearance of a blue, featureless continuum, followed several weeks later by the appearance of broad Balmer emission lines. This timescale is generally consistent with the expected light travel time between the central engine and the broad-line emission region in (persistent) broad-line AGN. Hubble Space Telescope spectroscopy reveals no evidence for broad UV emission lines (e.g., CIV1549, CIII]1909, MgII2798), probably owing to dust in the broad-line emission region. To the best of our knowledge, this is the first case where the lag between the change in continuum and in broad-line emission of a "changing-look" AGN has been temporally resolved. The nature and timescales of the photometric and spectral evolution disfavor both a change in line-of-sight obscuration and a change of the overall rate of gas inflow as driving the drastic spectral transformations seen in this AGN. Although the peak luminosity and timescales are consistent with those of tidal disruption events seen in inactive galaxies, the spectral properties are not. The X-ray emission displays a markedly different behavior, with frequent flares on timescales of hours to days, and will be presented in a companion publication.

==> figures/data_behind_figure_longterm_lightcurve.txt <==
mjd phase y y_err quantity
56734.581 -1349.411 17.310 0.0 "ASAS-SN V 3-sigma non-detection mag limit"
56736.573 -1347.457 17.754 0.35 "ASAS-SN V mag"
56740.591 -1343.516 18.250 0.0 "ASAS-SN V 3-sigma non-detection mag limit"
56741.588 -1342.537 16.624 0.15 "ASAS-SN V mag"
56750.557 -1333.739 18.450 0.0 "ASAS-SN V 3-sigma non-detection mag limit"
56755.571 -1328.820 17.604 0.33 "ASAS-SN V mag"
56757.515 -1326.914 17.440 0.0 "ASAS-SN V 3-sigma non-detection mag limit"
56758.568 -1325.881 18.190 0.0 "ASAS-SN V 3-sigma non-detection mag limit"
56764.566 -1319.997 17.770 0.0 "ASAS-SN V 3-sigma non-detection mag limit"
56766.559 -1318.042 17.730 0.0 "ASAS-SN V 3-sigma non-detection mag limit"
56771.554 -1313.143 18.230 0.0 "ASAS-SN V 3-sigma non-detection mag limit"
56781.522 -1303.364 17.570 0.0 "ASAS-SN V 3-sigma non-detection mag limit"
56783.527 -1301.398 17.644 0.2 "ASAS-SN V mag"
56784.512 -1300.431 18.560 0.0 "ASAS-SN V 3-sigma non-detection mag limit"
56785.527 -1299.436 18.520 0.0 "ASAS-SN V 3-sigma non-detection mag limit"
56787.509 -1297.491 18.020 0.0 "ASAS-SN V 3-sigma non-detection mag limit"
56788.501 -1296.518 17.900 0.0 "ASAS-SN V 3-sigma non-detection mag limit"
56794.522 -1290.612 17.810 0.0 "ASAS-SN V 3-sigma non-detection mag limit"
56796.521 -1288.651 17.204 0.25 "ASAS-SN V mag"
56800.461 -1284.786 18.800 0.0 "ASAS-SN V 3-sigma non-detection mag limit"
56802.496 -1282.790 18.010 0.0 "ASAS-SN V 3-sigma non-detection mag limit"
56804.486 -1280.838 18.610 0.0 "ASAS-SN V 3-sigma non-detection mag limit"
56807.484 -1277.897 18.470 0.0 "ASAS-SN V 3-sigma non-detection mag limit"
56811.492 -1273.965 18.670 0.0 "ASAS-SN V 3-sigma non-detection mag limit"
56812.487 -1272.989 18.550 0.0 "ASAS-SN V 3-sigma non-detection mag limit"
56814.460 -1271.054 18.800 0.0 "ASAS-SN V 3-sigma non-detection mag limit"
56815.471 -1270.062 18.100 0.0 "ASAS-SN V 3-sigma non-detection mag limit"
56818.476 -1267.114 17.870 0.0 "ASAS-SN V 3-sigma non-detection mag limit"
56820.479 -1265.149 17.260 0.0 "ASAS-SN V 3-sigma non-detection mag limit"
56824.472 -1261.232 18.150 0.0 "ASAS-SN V 3-sigma non-detection mag limit"
56825.486 -1260.237 17.020 0.0 "ASAS-SN V 3-sigma non-detection mag limit"
56827.477 -1258.285 18.120 0.0 "ASAS-SN V 3-sigma non-detection mag limit"
56828.618 -1257.165 17.570 0.0 "ASAS-SN V 3-sigma non-detection mag limit"
56829.440 -1256.359 18.700 0.0 "ASAS-SN V 3-sigma non-detection mag limit"
56832.463 -1253.394 18.570 0.0 "ASAS-SN V 3-sigma non-detection mag limit"
56834.457 -1251.438 18.640 0.0 "ASAS-SN V 3-sigma non-detection mag limit"
56835.457 -1250.457 18.600 0.0 "ASAS-SN V 3-sigma non-detection mag limit"
56846.429 -1239.693 17.260 0.0 "ASAS-SN V 3-sigma non-detection mag limit"
56848.442 -1237.719 17.750 0.0 "ASAS-SN V 3-sigma non-detection mag limit"
56849.435 -1236.745 16.944 0.31 "ASAS-SN V mag"
56850.443 -1235.756 17.400 0.0 "ASAS-SN V 3-sigma non-detection mag limit"
56853.511 -1232.746 17.090 0.0 "ASAS-SN V 3-sigma non-detection mag limit"
56854.499 -1231.778 18.190 0.0 "ASAS-SN V 3-sigma non-detection mag limit"
56855.582 -1230.715 18.160 0.0 "ASAS-SN V 3-sigma non-detection mag limit"
56856.580 -1229.736 18.400 0.0 "ASAS-SN V 3-sigma non-detection mag limit"
56857.424 -1228.908 17.760 0.0 "ASAS-SN V 3-sigma non-detection mag limit"
56862.416 -1224.012 18.860 0.0 "ASAS-SN V 3-sigma non-detection mag limit"
56863.407 -1223.039 18.800 0.0 "ASAS-SN V 3-sigma non-detection mag limit"
56864.405 -1222.060 18.650 0.0 "ASAS-SN V 3-sigma non-detection mag limit"
56865.414 -1221.071 18.680 0.0 "ASAS-SN V 3-sigma non-detection mag limit"
56868.394 -1218.147 18.760 0.0 "ASAS-SN V 3-sigma non-detection mag limit"
56874.460 -1212.196 18.890 0.0 "ASAS-SN V 3-sigma non-detection mag limit"
56875.402 -1211.273 18.260 0.0 "ASAS-SN V 3-sigma non-detection mag limit"
56876.398 -1210.295 17.834 0.34 "ASAS-SN V mag"
56881.410 -1205.379 17.640 0.0 "ASAS-SN V 3-sigma non-detection mag limit"
56882.479 -1204.330 16.844 0.2 "ASAS-SN V mag"
56884.503 -1202.345 17.990 0.0 "ASAS-SN V 3-sigma non-detection mag limit"
56885.362 -1201.502 18.500 0.0 "ASAS-SN V 3-sigma non-detection mag limit"
56887.383 -1199.520 17.764 0.19 "ASAS-SN V mag"
56888.346 -1198.575 18.800 0.0 "ASAS-SN V 3-sigma non-detection mag limit"
56889.346 -1197.595 18.710 0.0 "ASAS-SN V 3-sigma non-detection mag limit"
56890.357 -1196.603 18.174 0.29 "ASAS-SN V mag"
56891.361 -1195.617 18.314 0.34 "ASAS-SN V mag"
56892.360 -1194.638 17.754 0.27 "ASAS-SN V mag"
56894.358 -1192.678 18.550 0.0 "ASAS-SN V 3-sigma non-detection mag limit"
56896.357 -1190.717 18.720 0.0 "ASAS-SN V 3-sigma non-detection mag limit"
56897.333 -1189.760 18.024 0.25 "ASAS-SN V mag"
56898.342 -1188.770 18.324 0.35 "ASAS-SN V mag"
56900.343 -1186.807 18.700 0.0 "ASAS-SN V 3-sigma non-detection mag limit"
56902.332 -1184.856 18.480 0.0 "ASAS-SN V 3-sigma non-detection mag limit"
56904.351 -1182.875 17.744 0.29 "ASAS-SN V mag"
56906.341 -1180.923 17.850 0.0 "ASAS-SN V 3-sigma non-detection mag limit"
56907.320 -1179.962 16.794 0.34 "ASAS-SN V mag"
56909.339 -1177.983 17.290 0.0 "ASAS-SN V 3-sigma non-detection mag limit"
56910.421 -1176.921 17.370 0.0 "ASAS-SN V 3-sigma non-detection mag limit"
56911.426 -1175.935 17.440 0.0 "ASAS-SN V 3-sigma non-detection mag limit"
56912.321 -1175.057 18.310 0.0 "ASAS-SN V 3-sigma non-detection mag limit"
56913.315 -1174.082 17.674 0.26 "ASAS-SN V mag"
56914.322 -1173.094 18.420 0.0 "ASAS-SN V 3-sigma non-detection mag limit"
56915.331 -1172.104 18.640 0.0 "ASAS-SN V 3-sigma non-detection mag limit"
56916.315 -1171.139 18.610 0.0 "ASAS-SN V 3-sigma non-detection mag limit"
56917.325 -1170.149 18.490 0.0 "ASAS-SN V 3-sigma non-detection mag limit"
56918.305 -1169.187 18.650 0.0 "ASAS-SN V 3-sigma non-detection mag limit"
56919.311 -1168.200 18.194 0.35 "ASAS-SN V mag"
56920.306 -1167.224 18.620 0.0 "ASAS-SN V 3-sigma non-detection mag limit"
56922.303 -1165.266 17.134 0.19 "ASAS-SN V mag"
56923.316 -1164.271 18.200 0.0 "ASAS-SN V 3-sigma non-detection mag limit"
56924.308 -1163.298 18.610 0.0 "ASAS-SN V 3-sigma non-detection mag limit"
56928.292 -1159.390 17.900 0.0 "ASAS-SN V 3-sigma non-detection mag limit"
56929.305 -1158.397 18.420 0.0 "ASAS-SN V 3-sigma non-detection mag limit"
56930.301 -1157.420 18.460 0.0 "ASAS-SN V 3-sigma non-detection mag limit"
56931.274 -1156.465 18.260 0.0 "ASAS-SN V 3-sigma non-detection mag limit"
56932.271 -1155.487 17.894 0.35 "ASAS-SN V mag"
56937.313 -1150.542 17.600 0.0 "ASAS-SN V 3-sigma non-detection mag limit"
56938.288 -1149.584 17.170 0.0 "ASAS-SN V 3-sigma non-detection mag limit"
56939.315 -1148.577 17.290 0.0 "ASAS-SN V 3-sigma non-detection mag limit"
56940.276 -1147.635 17.680 0.0 "ASAS-SN V 3-sigma non-detection mag limit"
56942.283 -1145.666 18.440 0.0 "ASAS-SN V 3-sigma non-detection mag limit"
56967.289 -1121.136 17.320 0.0 "ASAS-SN V 3-sigma non-detection mag limit"
56969.200 -1119.262 18.410 0.0 "ASAS-SN V 3-sigma non-detection mag limit"
56970.201 -1118.280 18.490 0.0 "ASAS-SN V 3-sigma non-detection mag limit"
56971.227 -1117.274 18.580 0.0 "ASAS-SN V 3-sigma non-detection mag limit"
56973.193 -1115.345 17.870 0.0 "ASAS-SN V 3-sigma non-detection mag limit"
56979.202 -1109.451 18.510 0.0 "ASAS-SN V 3-sigma non-detection mag limit"
56980.195 -1108.476 17.650 0.0 "ASAS-SN V 3-sigma non-detection mag limit"
56982.189 -1106.520 17.800 0.0 "ASAS-SN V 3-sigma non-detection mag limit"
56983.212 -1105.517 18.500 0.0 "ASAS-SN V 3-sigma non-detection mag limit"
56988.187 -1100.637 17.470 0.0 "ASAS-SN V 3-sigma non-detection mag limit"
56990.233 -1098.629 16.504 0.25 "ASAS-SN V mag"
56993.188 -1095.731 16.950 0.0 "ASAS-SN V 3-sigma non-detection mag limit"
56998.208 -1090.806 17.434 0.34 "ASAS-SN V mag"
57002.197 -1086.893 18.180 0.0 "ASAS-SN V 3-sigma non-detection mag limit"
57006.190 -1082.976 17.380 0.0 "ASAS-SN V 3-sigma non-detection mag limit"
57065.669 -1024.630 17.030 0.0 "ASAS-SN V 3-sigma non-detection mag limit"
57071.653 -1018.760 18.380 0.0 "ASAS-SN V 3-sigma non-detection mag limit"
57082.623 -1007.999 18.320 0.0 "ASAS-SN V 3-sigma non-detection mag limit"
57091.659 -999.136 16.484 0.23 "ASAS-SN V mag"
57096.632 -994.257 17.830 0.0 "ASAS-SN V 3-sigma non-detection mag limit"
57097.628 -993.280 18.250 0.0 "ASAS-SN V 3-sigma non-detection mag limit"
57102.617 -988.387 18.470 0.0 "ASAS-SN V 3-sigma non-detection mag limit"
57108.600 -982.517 18.340 0.0 "ASAS-SN V 3-sigma non-detection mag limit"
57119.611 -971.716 17.620 0.0 "ASAS-SN V 3-sigma non-detection mag limit"
57124.609 -966.813 18.320 0.0 "ASAS-SN V 3-sigma non-detection mag limit"
57132.531 -959.042 18.300 0.0 "ASAS-SN V 3-sigma non-detection mag limit"
57136.529 -955.121 18.290 0.0 "ASAS-SN V 3-sigma non-detection mag limit"
57144.499 -947.302 17.570 0.0 "ASAS-SN V 3-sigma non-detection mag limit"
57149.515 -942.382 17.830 0.0 "ASAS-SN V 3-sigma non-detection mag limit"
57153.482 -938.491 18.310 0.0 "ASAS-SN V 3-sigma non-detection mag limit"
57161.595 -930.532 18.040 0.0 "ASAS-SN V 3-sigma non-detection mag limit"
57162.474 -929.670 18.340 0.0 "ASAS-SN V 3-sigma non-detection mag limit"
57166.465 -925.755 18.034 0.31 "ASAS-SN V mag"
57171.425 -920.889 17.834 0.27 "ASAS-SN V mag"
57172.444 -919.889 17.920 0.0 "ASAS-SN V 3-sigma non-detection mag limit"
57177.504 -914.926 17.370 0.0 "ASAS-SN V 3-sigma non-detection mag limit"
57179.532 -912.937 18.000 0.0 "ASAS-SN V 3-sigma non-detection mag limit"
57181.494 -911.012 17.164 0.22 "ASAS-SN V mag"
57183.528 -909.017 17.354 0.18 "ASAS-SN V mag"
57184.454 -908.109 17.694 0.25 "ASAS-SN V mag"
57189.484 -903.174 18.220 0.0 "ASAS-SN V 3-sigma non-detection mag limit"
57190.472 -902.206 18.450 0.0 "ASAS-SN V 3-sigma non-detection mag limit"
57191.482 -901.214 18.470 0.0 "ASAS-SN V 3-sigma non-detection mag limit"
57199.345 -893.501 18.030 0.0 "ASAS-SN V 3-sigma non-detection mag limit"
57200.515 -892.354 18.194 0.34 "ASAS-SN V mag"
57203.328 -889.594 17.370 0.0 "ASAS-SN V 3-sigma non-detection mag limit"
57205.435 -887.528 17.470 0.0 "ASAS-SN V 3-sigma non-detection mag limit"
57208.554 -884.468 17.960 0.0 "ASAS-SN V 3-sigma non-detection mag limit"
57210.515 -882.544 18.080 0.0 "ASAS-SN V 3-sigma non-detection mag limit"
57212.499 -880.598 18.110 0.0 "ASAS-SN V 3-sigma non-detection mag limit"
57217.386 -875.804 18.360 0.0 "ASAS-SN V 3-sigma non-detection mag limit"
57218.383 -874.826 17.624 0.19 "ASAS-SN V mag"
57222.469 -870.818 18.344 0.36 "ASAS-SN V mag"
57226.480 -866.883 18.640 0.0 "ASAS-SN V 3-sigma non-detection mag limit"
57229.502 -863.919 18.420 0.0 "ASAS-SN V 3-sigma non-detection mag limit"
57231.493 -861.966 18.030 0.0 "ASAS-SN V 3-sigma non-detection mag limit"
57235.502 -858.033 17.300 0.0 "ASAS-SN V 3-sigma non-detection mag limit"
57237.500 -856.074 17.550 0.0 "ASAS-SN V 3-sigma non-detection mag limit"
57239.461 -854.149 18.060 0.0 "ASAS-SN V 3-sigma non-detection mag limit"
57242.491 -851.178 18.420 0.0 "ASAS-SN V 3-sigma non-detection mag limit"
57243.410 -850.276 18.700 0.0 "ASAS-SN V 3-sigma non-detection mag limit"
57246.476 -847.268 18.430 0.0 "ASAS-SN V 3-sigma non-detection mag limit"
57248.488 -845.294 18.570 0.0 "ASAS-SN V 3-sigma non-detection mag limit"
57251.335 -842.502 18.640 0.0 "ASAS-SN V 3-sigma non-detection mag limit"
57262.329 -831.718 17.440 0.0 "ASAS-SN V 3-sigma non-detection mag limit"
57264.362 -829.723 17.630 0.0 "ASAS-SN V 3-sigma non-detection mag limit"
57270.420 -823.781 17.500 0.0 "ASAS-SN V 3-sigma non-detection mag limit"
57274.406 -819.870 18.750 0.0 "ASAS-SN V 3-sigma non-detection mag limit"
57288.236 -806.304 18.340 0.0 "ASAS-SN V 3-sigma non-detection mag limit"
57289.256 -805.303 17.250 0.0 "ASAS-SN V 3-sigma non-detection mag limit"
57297.336 -797.377 18.064 0.35 "ASAS-SN V mag"
57300.283 -794.486 18.124 0.28 "ASAS-SN V mag"
57303.321 -791.507 17.774 0.23 "ASAS-SN V mag"
57305.313 -789.552 18.880 0.0 "ASAS-SN V 3-sigma non-detection mag limit"
57308.257 -786.664 18.500 0.0 "ASAS-SN V 3-sigma non-detection mag limit"
57310.264 -784.696 18.740 0.0 "ASAS-SN V 3-sigma non-detection mag limit"
57314.235 -780.800 18.320 0.0 "ASAS-SN V 3-sigma non-detection mag limit"
57318.229 -776.882 18.090 0.0 "ASAS-SN V 3-sigma non-detection mag limit"
57321.270 -773.899 17.710 0.0 "ASAS-SN V 3-sigma non-detection mag limit"
57324.261 -770.965 17.810 0.0 "ASAS-SN V 3-sigma non-detection mag limit"
57327.207 -768.076 18.700 0.0 "ASAS-SN V 3-sigma non-detection mag limit"
57329.214 -766.107 18.610 0.0 "ASAS-SN V 3-sigma non-detection mag limit"
57330.249 -765.092 18.830 0.0 "ASAS-SN V 3-sigma non-detection mag limit"
57333.232 -762.166 18.960 0.0 "ASAS-SN V 3-sigma non-detection mag limit"
57344.193 -751.413 16.924 0.19 "ASAS-SN V mag"
57442.668 -654.814 16.780 0.0 "ASAS-SN V 3-sigma non-detection mag limit"
57443.664 -653.837 17.520 0.0 "ASAS-SN V 3-sigma non-detection mag limit"
57447.654 -649.923 17.504 0.26 "ASAS-SN V mag"
57452.643 -645.029 18.570 0.0 "ASAS-SN V 3-sigma non-detection mag limit"
57454.648 -643.063 18.010 0.0 "ASAS-SN V 3-sigma non-detection mag limit"
57461.631 -636.213 18.080 0.0 "ASAS-SN V 3-sigma non-detection mag limit"
57463.626 -634.256 18.820 0.0 "ASAS-SN V 3-sigma non-detection mag limit"
57466.614 -631.324 18.300 0.0 "ASAS-SN V 3-sigma non-detection mag limit"
57467.612 -630.346 18.490 0.0 "ASAS-SN V 3-sigma non-detection mag limit"
57480.618 -617.587 18.194 0.3 "ASAS-SN V mag"
57483.573 -614.688 18.770 0.0 "ASAS-SN V 3-sigma non-detection mag limit"
57488.556 -609.800 17.944 0.27 "ASAS-SN V mag"
57490.549 -607.845 18.590 0.0 "ASAS-SN V 3-sigma non-detection mag limit"
57492.569 -605.864 18.910 0.0 "ASAS-SN V 3-sigma non-detection mag limit"
57498.529 -600.018 17.234 0.3 "ASAS-SN V mag"
57500.544 -598.041 17.480 0.0 "ASAS-SN V 3-sigma non-detection mag limit"
57503.515 -595.127 17.760 0.0 "ASAS-SN V 3-sigma non-detection mag limit"
57505.553 -593.127 18.330 0.0 "ASAS-SN V 3-sigma non-detection mag limit"
57508.554 -590.183 18.560 0.0 "ASAS-SN V 3-sigma non-detection mag limit"
57511.551 -587.243 17.304 0.14 "ASAS-SN V mag"
57514.538 -584.314 18.460 0.0 "ASAS-SN V 3-sigma non-detection mag limit"
57521.472 -577.512 18.400 0.0 "ASAS-SN V 3-sigma non-detection mag limit"
57525.518 -573.542 18.194 0.31 "ASAS-SN V mag"
57528.463 -570.654 16.824 0.21 "ASAS-SN V mag"
57531.437 -567.736 17.840 0.0 "ASAS-SN V 3-sigma non-detection mag limit"
57535.556 -563.696 18.110 0.0 "ASAS-SN V 3-sigma non-detection mag limit"
57541.562 -557.805 17.770 0.0 "ASAS-SN V 3-sigma non-detection mag limit"
57542.581 -556.804 18.404 0.32 "ASAS-SN V mag"
57548.526 -550.973 18.790 0.0 "ASAS-SN V 3-sigma non-detection mag limit"
57552.384 -547.189 18.060 0.0 "ASAS-SN V 3-sigma non-detection mag limit"
57554.545 -545.069 18.190 0.0 "ASAS-SN V 3-sigma non-detection mag limit"
57555.589 -544.044 18.590 0.0 "ASAS-SN V 3-sigma non-detection mag limit"
57560.461 -539.266 17.264 0.35 "ASAS-SN V mag"
57562.487 -537.278 18.080 0.0 "ASAS-SN V 3-sigma non-detection mag limit"
57567.400 -532.459 18.490 0.0 "ASAS-SN V 3-sigma non-detection mag limit"
57570.404 -529.512 18.770 0.0 "ASAS-SN V 3-sigma non-detection mag limit"
57575.548 -524.465 18.394 0.35 "ASAS-SN V mag"
57578.499 -521.571 18.830 0.0 "ASAS-SN V 3-sigma non-detection mag limit"
57582.464 -517.681 18.880 0.0 "ASAS-SN V 3-sigma non-detection mag limit"
57586.475 -513.747 18.130 0.0 "ASAS-SN V 3-sigma non-detection mag limit"
57589.501 -510.779 17.680 0.0 "ASAS-SN V 3-sigma non-detection mag limit"
57592.390 -507.945 17.790 0.0 "ASAS-SN V 3-sigma non-detection mag limit"
57595.442 -504.951 18.420 0.0 "ASAS-SN V 3-sigma non-detection mag limit"
57597.379 -503.051 17.754 0.22 "ASAS-SN V mag"
57603.504 -497.043 18.450 0.0 "ASAS-SN V 3-sigma non-detection mag limit"
57605.492 -495.092 18.740 0.0 "ASAS-SN V 3-sigma non-detection mag limit"
57607.433 -493.188 18.740 0.0 "ASAS-SN V 3-sigma non-detection mag limit"
57609.402 -491.257 18.200 0.0 "ASAS-SN V 3-sigma non-detection mag limit"
57610.462 -490.217 18.740 0.0 "ASAS-SN V 3-sigma non-detection mag limit"
57613.460 -487.276 18.350 0.0 "ASAS-SN V 3-sigma non-detection mag limit"
57617.360 -483.450 17.260 0.0 "ASAS-SN V 3-sigma non-detection mag limit"
57618.461 -482.370 17.460 0.0 "ASAS-SN V 3-sigma non-detection mag limit"
57619.387 -481.462 17.640 0.0 "ASAS-SN V 3-sigma non-detection mag limit"
57621.320 -479.566 17.944 0.32 "ASAS-SN V mag"
57627.441 -473.561 18.500 0.0 "ASAS-SN V 3-sigma non-detection mag limit"
57633.418 -467.698 18.860 0.0 "ASAS-SN V 3-sigma non-detection mag limit"
57637.338 -463.853 18.860 0.0 "ASAS-SN V 3-sigma non-detection mag limit"
57639.322 -461.907 18.520 0.0 "ASAS-SN V 3-sigma non-detection mag limit"
57649.362 -452.058 17.110 0.0 "ASAS-SN V 3-sigma non-detection mag limit"
57650.375 -451.064 17.624 0.35 "ASAS-SN V mag"
57651.302 -450.155 18.190 0.0 "ASAS-SN V 3-sigma non-detection mag limit"
57656.356 -445.197 18.340 0.0 "ASAS-SN V 3-sigma non-detection mag limit"
57658.309 -443.282 18.750 0.0 "ASAS-SN V 3-sigma non-detection mag limit"
57661.363 -440.285 18.750 0.0 "ASAS-SN V 3-sigma non-detection mag limit"
57667.280 -434.481 18.670 0.0 "ASAS-SN V 3-sigma non-detection mag limit"
57670.229 -431.589 18.500 0.0 "ASAS-SN V 3-sigma non-detection mag limit"
57674.250 -427.644 18.020 0.0 "ASAS-SN V 3-sigma non-detection mag limit"
57677.294 -424.658 17.520 0.0 "ASAS-SN V 3-sigma non-detection mag limit"
57678.282 -423.689 17.600 0.0 "ASAS-SN V 3-sigma non-detection mag limit"
57680.223 -421.785 19.030 0.0 "ASAS-SN V 3-sigma non-detection mag limit"
57687.266 -414.876 18.720 0.0 "ASAS-SN V 3-sigma non-detection mag limit"
57690.254 -411.945 18.590 0.0 "ASAS-SN V 3-sigma non-detection mag limit"
57692.226 -410.011 18.650 0.0 "ASAS-SN V 3-sigma non-detection mag limit"
57695.244 -407.050 18.740 0.0 "ASAS-SN V 3-sigma non-detection mag limit"
57697.240 -405.092 18.420 0.0 "ASAS-SN V 3-sigma non-detection mag limit"
57702.216 -400.211 17.564 0.23 "ASAS-SN V mag"
57705.208 -397.276 17.680 0.0 "ASAS-SN V 3-sigma non-detection mag limit"
57709.203 -393.357 17.784 0.19 "ASAS-SN V mag"
57826.630 -278.168 17.920 0.0 "ASAS-SN V 3-sigma non-detection mag limit"
57829.622 -275.232 17.254 0.21 "ASAS-SN V mag"
57835.620 -269.349 18.370 0.0 "ASAS-SN V 3-sigma non-detection mag limit"
57839.613 -265.432 18.860 0.0 "ASAS-SN V 3-sigma non-detection mag limit"
57845.584 -259.574 18.550 0.0 "ASAS-SN V 3-sigma non-detection mag limit"
57850.567 -254.686 17.364 0.24 "ASAS-SN V mag"
57852.562 -252.730 16.434 0.17 "ASAS-SN V mag"
57856.571 -248.797 17.054 0.23 "ASAS-SN V mag"
57863.617 -241.885 18.570 0.0 "ASAS-SN V 3-sigma non-detection mag limit"
57870.535 -235.099 18.680 0.0 "ASAS-SN V 3-sigma non-detection mag limit"
57879.496 -226.309 16.884 0.2 "ASAS-SN V mag"
57880.496 -225.328 17.294 0.33 "ASAS-SN V mag"
57883.489 -222.392 17.500 0.0 "ASAS-SN V 3-sigma non-detection mag limit"
57888.522 -217.455 18.190 0.0 "ASAS-SN V 3-sigma non-detection mag limit"
57892.565 -213.489 18.480 0.0 "ASAS-SN V 3-sigma non-detection mag limit"
57898.563 -207.605 18.254 0.28 "ASAS-SN V mag"
57905.410 -200.888 18.210 0.0 "ASAS-SN V 3-sigma non-detection mag limit"
57906.433 -199.885 18.100 0.0 "ASAS-SN V 3-sigma non-detection mag limit"
57907.513 -198.826 18.560 0.0 "ASAS-SN V 3-sigma non-detection mag limit"
57910.514 -195.882 18.070 0.0 "ASAS-SN V 3-sigma non-detection mag limit"
57911.526 -194.889 18.130 0.0 "ASAS-SN V 3-sigma non-detection mag limit"
57917.548 -188.982 17.830 0.0 "ASAS-SN V 3-sigma non-detection mag limit"
57924.475 -182.186 18.910 0.0 "ASAS-SN V 3-sigma non-detection mag limit"
57928.507 -178.231 18.930 0.0 "ASAS-SN V 3-sigma non-detection mag limit"
57932.412 -174.401 18.990 0.0 "ASAS-SN V 3-sigma non-detection mag limit"
57937.342 -169.565 18.260 0.0 "ASAS-SN V 3-sigma non-detection mag limit"
57938.571 -168.359 18.700 0.0 "ASAS-SN V 3-sigma non-detection mag limit"
57939.343 -167.602 18.080 0.0 "ASAS-SN V 3-sigma non-detection mag limit"
57955.394 -151.856 18.830 0.0 "ASAS-SN V 3-sigma non-detection mag limit"
57959.492 -147.837 18.820 0.0 "ASAS-SN V 3-sigma non-detection mag limit"
57966.436 -141.025 18.490 0.0 "ASAS-SN V 3-sigma non-detection mag limit"
57970.246 -137.288 17.760 0.0 "ASAS-SN V 3-sigma non-detection mag limit"
57972.322 -135.251 17.410 0.0 "ASAS-SN V 3-sigma non-detection mag limit"
57975.436 -132.197 17.780 0.0 "ASAS-SN V 3-sigma non-detection mag limit"
57979.475 -128.234 18.450 0.0 "ASAS-SN V 3-sigma non-detection mag limit"
57980.396 -127.331 18.540 0.0 "ASAS-SN V 3-sigma non-detection mag limit"
57983.428 -124.357 18.630 0.0 "ASAS-SN V 3-sigma non-detection mag limit"
57988.300 -119.578 18.810 0.0 "ASAS-SN V 3-sigma non-detection mag limit"
57991.367 -116.569 18.830 0.0 "ASAS-SN V 3-sigma non-detection mag limit"
57996.346 -111.685 18.490 0.0 "ASAS-SN V 3-sigma non-detection mag limit"
58000.421 -107.688 17.570 0.0 "ASAS-SN V 3-sigma non-detection mag limit"
58004.415 -103.769 17.170 0.0 "ASAS-SN V 3-sigma non-detection mag limit"
58010.331 -97.966 18.710 0.0 "ASAS-SN V 3-sigma non-detection mag limit"
58013.310 -95.044 18.820 0.0 "ASAS-SN V 3-sigma non-detection mag limit"
58017.364 -91.067 18.720 0.0 "ASAS-SN V 3-sigma non-detection mag limit"
58020.362 -88.127 18.460 0.0 "ASAS-SN V 3-sigma non-detection mag limit"
58023.244 -85.299 18.550 0.0 "ASAS-SN V 3-sigma non-detection mag limit"
58036.314 -72.479 18.770 0.0 "ASAS-SN V 3-sigma non-detection mag limit"
58037.309 -71.502 18.600 0.0 "ASAS-SN V 3-sigma non-detection mag limit"
58075.199 -34.334 18.530 0.0 "ASAS-SN V 3-sigma non-detection mag limit"
58077.195 -32.376 18.470 0.0 "ASAS-SN V 3-sigma non-detection mag limit"
58085.096 -24.626 18.430 0.0 "ASAS-SN g 3-sigma non-detection mag limit"
58086.092 -23.648 18.430 0.0 "ASAS-SN g 3-sigma non-detection mag limit"
58087.085 -22.674 18.140 0.0 "ASAS-SN g 3-sigma non-detection mag limit"
58091.074 -18.762 17.830 0.0 "ASAS-SN g 3-sigma non-detection mag limit"
58091.236 -18.603 18.548 0.0 "ATLAS o 3-sigma non-detection mag limit"
58091.244 -18.595 18.578 0.0 "ATLAS o 3-sigma non-detection mag limit"
58091.252 -18.587 18.498 0.0 "ATLAS o 3-sigma non-detection mag limit"
58091.261 -18.578 18.478 0.0 "ATLAS o 3-sigma non-detection mag limit"
58094.236 -15.660 19.208 0.0 "ATLAS o 3-sigma non-detection mag limit"
58094.245 -15.651 19.188 0.0 "ATLAS o 3-sigma non-detection mag limit"
58094.254 -15.642 19.368 0.0 "ATLAS o 3-sigma non-detection mag limit"
58094.262 -15.635 19.288 0.0 "ATLAS o 3-sigma non-detection mag limit"
58094.269 -15.627 19.148 0.0 "ATLAS o 3-sigma non-detection mag limit"
58094.278 -15.619 19.158 0.0 "ATLAS o 3-sigma non-detection mag limit"
58096.258 -13.676 19.448 0.0 "ATLAS o 3-sigma non-detection mag limit"
58096.266 -13.669 19.298 0.0 "ATLAS o 3-sigma non-detection mag limit"
58096.273 -13.661 19.268 0.0 "ATLAS o 3-sigma non-detection mag limit"
58096.282 -13.653 19.208 0.0 "ATLAS o 3-sigma non-detection mag limit"
58098.248 -11.725 19.208 0.0 "ATLAS o 3-sigma non-detection mag limit"
58098.256 -11.717 19.188 0.0 "ATLAS o 3-sigma non-detection mag limit"
58099.045 -10.942 18.880 0.0 "ASAS-SN g 3-sigma non-detection mag limit"
58100.041 -9.965 18.640 0.0 "ASAS-SN g 3-sigma non-detection mag limit"
58101.038 -8.988 18.330 0.0 "ASAS-SN g 3-sigma non-detection mag limit"
58102.214 -7.834 18.758 0.0 "ATLAS o 3-sigma non-detection mag limit"
58102.223 -7.825 18.958 0.0 "ATLAS o 3-sigma non-detection mag limit"
58110.224 0.023 16.903 0.08 "ATLAS o mag"
58110.232 0.032 17.213 0.08 "ATLAS o mag"
58112.235 1.996 16.853 0.08 "ATLAS o mag"
58116.196 5.882 16.613 0.19 "ATLAS o mag"
58116.200 5.886 16.843 0.12 "ATLAS o mag"
58116.206 5.892 16.733 0.06 "ATLAS o mag"
58116.214 5.900 16.703 0.06 "ATLAS o mag"
58176.662 65.195 15.654 0.07 "ASAS-SN V mag"
58179.507 67.987 15.085 0.05 "ASAS-SN g mag"
58180.504 68.965 15.065 0.05 "ASAS-SN g mag"
58180.642 69.099 15.673 0.09 "ATLAS o mag"
58180.650 69.108 15.403 0.09 "ATLAS o mag"
58180.658 69.116 15.513 0.05 "ATLAS o mag"
58183.659 72.060 15.564 0.08 "ASAS-SN V (bad weather) mag"
58184.491 72.876 15.165 0.04 "ASAS-SN g mag"
58186.492 74.839 14.945 0.04 "ASAS-SN g (bad weather) mag"
58193.493 81.707 14.885 0.04 "ASAS-SN g (bad weather) mag"
58196.480 84.636 14.955 0.03 "ASAS-SN g mag"
58197.484 85.621 14.975 0.03 "ASAS-SN g mag"
58198.472 86.591 15.015 0.03 "ASAS-SN g (bad weather) mag"
58199.473 87.572 15.015 0.03 "ASAS-SN g mag"
58206.455 94.421 15.375 0.05 "ASAS-SN g mag"
58206.613 94.576 15.628 0.031 "ATLAS o mag"
58206.621 94.584 15.541 0.027 "ATLAS o mag"
58206.630 94.593 15.546 0.022 "ATLAS o mag"
58206.639 94.601 15.562 0.026 "ATLAS o mag"
58207.450 95.398 14.955 0.04 "ASAS-SN g mag"
58208.447 96.376 15.305 0.06 "ASAS-SN g mag"
58208.513 96.440 15.562 0.039 "ATLAS o mag"
58208.519 96.446 15.479 0.038 "ATLAS o mag"
58208.520 96.447 15.414 0.037 "ATLAS o mag"
58208.525 96.452 15.355 0.037 "ATLAS o mag"
58208.526 96.453 15.357 0.034 "ATLAS o mag"
58208.531 96.457 15.340 0.035 "ATLAS o mag"
58208.532 96.459 15.483 0.042 "ATLAS o mag"
58208.538 96.465 15.430 0.025 "ATLAS o mag"
58213.434 101.267 15.085 0.04 "ASAS-SN g mag"
58214.629 102.439 15.437 0.014 "ATLAS o mag"
58214.638 102.448 15.405 0.025 "ATLAS o mag"
58216.429 104.205 15.495 0.04 "ASAS-SN g mag"
58217.422 105.179 15.185 0.04 "ASAS-SN g mag"
58219.419 107.138 15.495 0.04 "ASAS-SN g (bad weather) mag"
58220.560 108.257 15.664 0.05 "ASAS-SN V mag"
58220.612 108.308 15.460 0.025 "ATLAS o mag"
58220.621 108.317 15.543 0.021 "ATLAS o mag"
58220.630 108.326 15.471 0.026 "ATLAS o mag"
58220.632 108.329 15.388 0.029 "ATLAS o mag"
58220.638 108.334 15.554 0.024 "ATLAS o mag"
58220.641 108.337 15.771 0.048 "ATLAS o mag"
58221.558 109.236 15.654 0.05 "ASAS-SN V mag"
58224.545 112.167 15.644 0.05 "ASAS-SN V mag"
58226.404 113.990 15.595 0.05 "ASAS-SN g mag"
58228.396 115.944 15.475 0.04 "ASAS-SN g mag"
58230.529 118.036 15.284 0.05 "ASAS-SN V mag"
58231.444 118.934 15.435 0.04 "ASAS-SN g mag"
58231.571 119.058 16.004 0.07 "ASAS-SN V (bad weather) mag"
58232.391 119.863 15.525 0.04 "ASAS-SN g (bad weather) mag"
58232.594 120.062 15.613 0.018 "ATLAS o mag"
58232.609 120.077 15.595 0.028 "ATLAS o mag"
58232.612 120.080 15.616 0.015 "ATLAS o mag"
58232.618 120.086 15.527 0.019 "ATLAS o mag"
58232.627 120.095 15.571 0.028 "ATLAS o mag"
58234.381 121.815 15.375 0.05 "ASAS-SN g mag"
58234.594 122.024 15.783 0.025 "ATLAS o mag"
58240.355 127.675 15.215 0.06 "ASAS-SN g mag"
58243.344 130.608 15.495 0.05 "ASAS-SN g mag"
58244.349 131.594 15.655 0.05 "ASAS-SN g mag"
58244.593 131.832 15.650 0.062 "ATLAS o mag"
58245.492 132.714 15.584 0.07 "ASAS-SN V (bad weather) mag"
58246.343 133.549 15.365 0.05 "ASAS-SN g (bad weather) mag"
58246.592 133.793 15.771 0.041 "ATLAS o mag"
58246.601 133.802 15.810 0.025 "ATLAS o mag"
58246.611 133.812 15.808 0.033 "ATLAS o mag"
58246.612 133.813 15.972 0.078 "ATLAS o mag"
58247.346 134.533 15.435 0.04 "ASAS-SN g mag"
58247.564 134.747 16.204 0.07 "ASAS-SN V mag"
58248.479 135.645 16.084 0.1 "ASAS-SN V (bad weather) mag"
58248.569 135.733 15.638 0.018 "ATLAS o mag"
58248.580 135.743 15.728 0.022 "ATLAS o mag"
58248.589 135.753 15.642 0.02 "ATLAS o mag"
58248.590 135.754 15.638 0.017 "ATLAS o mag"
58248.599 135.762 15.604 0.038 "ATLAS o mag"
58248.600 135.763 15.572 0.03 "ATLAS o mag"
58248.609 135.772 15.650 0.053 "ATLAS o mag"
58248.618 135.781 15.581 0.021 "ATLAS o mag"
58249.327 136.476 15.575 0.04 "ASAS-SN g mag"
58250.352 137.482 15.605 0.04 "ASAS-SN g mag"
58250.561 137.686 15.705 0.027 "ATLAS o mag"
58250.571 137.697 15.805 0.025 "ATLAS o mag"
58250.580 137.706 15.753 0.019 "ATLAS o mag"
58250.589 137.714 15.742 0.017 "ATLAS o mag"
58251.476 138.585 15.994 0.06 "ASAS-SN V mag"
58253.323 140.396 15.485 0.04 "ASAS-SN g mag"
58254.468 141.519 15.664 0.05 "ASAS-SN V mag"
58255.308 142.343 15.585 0.04 "ASAS-SN g mag"
58256.612 143.623 15.815 0.051 "ATLAS c mag"
58257.305 144.302 15.535 0.04 "ASAS-SN g mag"
58258.302 145.280 15.505 0.04 "ASAS-SN g mag"
58261.326 148.247 15.685 0.05 "ASAS-SN g mag"
58262.535 149.433 15.822 0.017 "ATLAS o mag"
58262.547 149.444 15.758 0.018 "ATLAS o mag"
58262.558 149.455 15.856 0.023 "ATLAS o mag"
58262.567 149.464 15.901 0.02 "ATLAS o mag"
58262.569 149.467 15.925 0.018 "ATLAS o mag"
58262.577 149.474 15.980 0.027 "ATLAS o mag"
58262.587 149.484 15.979 0.024 "ATLAS o mag"
58262.604 149.500 15.917 0.02 "ATLAS o mag"
58262.615 149.511 15.829 0.028 "ATLAS o mag"
58263.294 150.178 15.735 0.1 "ASAS-SN g (bad weather) mag"
58264.557 151.416 15.879 0.04 "ATLAS o mag"
58264.567 151.426 15.810 0.028 "ATLAS o mag"
58264.578 151.437 15.822 0.047 "ATLAS o mag"
58266.357 153.181 15.455 0.07 "ASAS-SN g mag"
58266.535 153.357 16.081 0.035 "ATLAS o mag"
58266.555 153.377 15.980 0.042 "ATLAS o mag"
58266.563 153.384 15.870 0.045 "ATLAS o mag"
58266.572 153.392 15.946 0.056 "ATLAS o mag"
58267.321 154.128 15.665 0.1 "ASAS-SN g mag"
58268.269 155.058 15.725 0.09 "ASAS-SN g mag"
58269.297 156.065 15.375 0.06 "ASAS-SN g mag"
58270.267 157.017 15.955 0.1 "ASAS-SN g mag"
58271.275 158.007 15.685 0.08 "ASAS-SN g mag"
58272.562 159.269 15.828 0.021 "ATLAS o mag"
58272.585 159.291 15.831 0.028 "ATLAS o mag"
58273.590 160.277 15.924 0.1 "ASAS-SN V mag"
58274.513 161.182 15.973 0.03 "ATLAS o mag"
58274.521 161.191 15.892 0.033 "ATLAS o mag"
58274.533 161.202 15.810 0.026 "ATLAS o mag"
58274.545 161.214 15.980 0.029 "ATLAS o mag"
58275.543 162.193 15.684 0.07 "ASAS-SN V mag"
58276.289 162.924 15.745 0.05 "ASAS-SN g (bad weather) mag"
58276.525 163.157 16.144 0.15 "ASAS-SN V (bad weather) mag"
58278.535 165.128 16.031 0.027 "ATLAS o mag"
58278.545 165.138 15.960 0.02 "ATLAS o mag"
58278.556 165.149 15.851 0.02 "ATLAS o mag"
58278.568 165.160 16.046 0.03 "ATLAS o mag"
58278.619 165.211 15.624 0.11 "ASAS-SN V mag"
58280.514 167.069 15.725 0.016 "ATLAS c mag"
58280.523 167.078 15.761 0.015 "ATLAS c mag"
58280.536 167.091 15.956 0.037 "ATLAS c mag"
58280.543 167.098 16.066 0.044 "ATLAS c mag"
58280.546 167.101 16.039 0.099 "ATLAS c mag"
58281.234 167.775 15.365 0.04 "ASAS-SN g mag"
58282.402 168.921 15.655 0.05 "ASAS-SN g mag"
58282.518 169.035 16.091 0.026 "ATLAS o mag"
58282.527 169.044 16.113 0.02 "ATLAS o mag"
58282.541 169.057 16.106 0.019 "ATLAS o mag"
58282.547 169.064 15.952 0.022 "ATLAS o mag"
58282.550 169.067 16.090 0.025 "ATLAS o mag"
58282.557 169.073 16.220 0.062 "ATLAS o mag"
58282.567 169.083 15.921 0.046 "ATLAS o mag"
58282.576 169.092 15.944 0.019 "ATLAS o mag"
58283.544 170.041 16.024 0.06 "ASAS-SN V mag"
58284.536 171.015 15.947 0.017 "ATLAS c mag"
58286.517 172.958 15.926 0.022 "ATLAS o mag"
58286.532 172.972 15.926 0.023 "ATLAS o mag"
58286.542 172.982 15.907 0.024 "ATLAS o mag"
58286.553 172.993 16.077 0.024 "ATLAS o mag"
58287.360 173.785 16.654 0.12 "ASAS-SN V mag"
58288.545 174.947 15.954 0.021 "ATLAS o mag"
58288.548 174.950 15.912 0.023 "ATLAS o mag"
58288.555 174.957 15.961 0.015 "ATLAS o mag"
58288.565 174.966 15.909 0.021 "ATLAS o mag"
58288.574 174.976 16.013 0.042 "ATLAS o mag"
58290.379 176.746 16.284 0.09 "ASAS-SN V mag"
58290.516 176.880 15.946 0.017 "ATLAS o mag"
58290.529 176.893 16.017 0.021 "ATLAS o mag"
58290.540 176.904 16.067 0.028 "ATLAS o mag"
58290.562 176.926 16.364 0.07 "ASAS-SN V mag"
58292.518 178.844 16.037 0.023 "ATLAS o mag"
58292.542 178.869 15.984 0.033 "ATLAS o mag"
58293.382 179.692 16.094 0.08 "ASAS-SN V mag"
58294.500 180.789 16.075 0.04 "ATLAS o mag"
58294.511 180.800 16.072 0.027 "ATLAS o mag"
58294.522 180.810 16.062 0.031 "ATLAS o mag"
58294.533 180.821 16.000 0.03 "ATLAS o mag"
58295.293 181.567 15.675 0.07 "ASAS-SN g mag"
58296.577 182.826 16.162 0.035 "ATLAS o mag"
58296.589 182.838 16.140 0.046 "ATLAS o mag"
58296.600 182.848 16.087 0.042 "ATLAS o mag"
58297.418 183.651 16.344 0.17 "ASAS-SN V (bad weather) mag"
58298.457 184.670 16.159 0.045 "ATLAS o mag"
58298.467 184.680 16.108 0.033 "ATLAS o mag"
58298.476 184.689 16.045 0.04 "ATLAS o mag"
58298.489 184.702 16.080 0.034 "ATLAS o mag"
58299.349 185.546 15.825 0.1 "ASAS-SN g (bad weather) mag"
58304.210 190.314 15.725 0.04 "ASAS-SN g mag"
58306.474 192.534 16.314 0.08 "ASAS-SN V mag"
58308.423 194.446 16.374 0.07 "ASAS-SN V mag"
58310.372 196.358 16.664 0.1 "ASAS-SN V mag"
58310.481 196.465 16.160 0.021 "ATLAS o mag"
58310.490 196.474 16.165 0.023 "ATLAS o mag"
58310.506 196.490 16.143 0.023 "ATLAS o mag"
58311.346 197.314 15.835 0.05 "ASAS-SN g (bad weather) mag"
58315.509 201.398 16.304 0.07 "ASAS-SN V mag"
58318.406 204.239 15.975 0.05 "ASAS-SN g mag"
58318.466 204.298 16.122 0.021 "ATLAS o mag"
58318.467 204.299 16.025 0.024 "ATLAS o mag"
58320.476 206.270 16.021 0.095 "ATLAS o mag"
58322.311 208.070 16.104 0.1 "ASAS-SN V mag"
58322.424 208.181 16.096 0.039 "ATLAS o mag"
58322.433 208.190 16.387 0.04 "ATLAS o mag"
58322.451 208.207 16.248 0.032 "ATLAS o mag"
58322.452 208.208 16.225 0.031 "ATLAS o mag"
58322.454 208.210 16.366 0.038 "ATLAS o mag"
58322.471 208.227 16.197 0.03 "ATLAS o mag"
58322.486 208.241 16.106 0.034 "ATLAS o mag"
58324.329 210.049 15.785 0.12 "ASAS-SN g (bad weather) mag"
58324.455 210.173 16.181 0.05 "ATLAS o mag"
58324.489 210.207 16.194 0.041 "ATLAS o mag"
58325.332 211.034 16.844 0.24 "ASAS-SN V (bad weather) mag"
58328.420 214.062 16.262 0.03 "ATLAS o mag"
58328.420 214.063 16.243 0.032 "ATLAS o mag"
58328.437 214.079 16.209 0.035 "ATLAS o mag"
58330.449 216.053 16.080 0.055 "ATLAS o mag"
58330.458 216.061 16.213 0.044 "ATLAS o mag"
58330.461 216.065 16.479 0.05 "ATLAS o mag"
58330.512 216.115 16.284 0.16 "ASAS-SN V (bad weather) mag"
58331.275 216.863 16.584 0.24 "ASAS-SN V (bad weather) mag"
58333.476 219.023 16.274 0.08 "ASAS-SN V mag"
58334.473 220.000 16.287 0.053 "ATLAS o mag"
58335.328 220.839 16.285 0.07 "ASAS-SN g mag"
58336.437 221.927 16.614 0.08 "ASAS-SN V mag"
58338.293 223.747 15.995 0.06 "ASAS-SN g mag"
58338.433 223.885 16.397 0.035 "ATLAS o mag"
58338.442 223.893 16.328 0.033 "ATLAS o mag"
58338.459 223.910 16.258 0.029 "ATLAS o mag"
58342.347 227.724 16.414 0.07 "ASAS-SN V mag"
58342.422 227.797 16.284 0.029 "ATLAS o mag"
58342.439 227.814 16.296 0.022 "ATLAS o mag"
58342.442 227.817 16.136 0.042 "ATLAS o mag"
58342.456 227.831 16.230 0.033 "ATLAS o mag"
58347.379 232.660 17.084 0.21 "ASAS-SN V mag"
58348.415 233.676 16.414 0.026 "ATLAS o mag"
58348.425 233.686 16.208 0.026 "ATLAS o mag"
58348.446 233.707 16.229 0.027 "ATLAS o mag"
58351.389 236.594 16.584 0.09 "ASAS-SN V mag"
58352.425 237.610 16.518 0.142 "ATLAS o mag"
58352.426 237.612 16.505 0.071 "ATLAS o mag"
58356.359 241.469 16.865 0.32 "ASAS-SN g (bad weather) mag"
58360.428 245.461 16.684 0.16 "ASAS-SN V mag"
58361.427 246.440 16.174 0.08 "ASAS-SN V mag"
58362.294 247.291 16.495 0.11 "ASAS-SN g mag"
58362.381 247.376 16.284 0.032 "ATLAS o mag"
58362.391 247.387 16.358 0.03 "ATLAS o mag"
58362.407 247.402 16.671 0.049 "ATLAS o mag"
58364.391 249.348 16.447 0.035 "ATLAS o mag"
58364.400 249.357 16.404 0.037 "ATLAS o mag"
58364.402 249.359 16.362 0.033 "ATLAS o mag"
58365.438 250.375 16.724 0.09 "ASAS-SN V mag"
58366.346 251.266 16.586 0.035 "ATLAS o mag"
58366.355 251.275 16.507 0.028 "ATLAS o mag"
58366.373 251.292 16.608 0.045 "ATLAS o mag"
58366.375 251.295 16.660 0.03 "ATLAS o mag"
58366.392 251.311 16.550 0.041 "ATLAS o mag"
58366.394 251.313 16.449 0.037 "ATLAS o mag"
58366.408 251.327 16.364 0.029 "ATLAS o mag"
58367.399 252.299 16.724 0.1 "ASAS-SN V mag"
58368.376 253.257 16.393 0.045 "ATLAS o mag"
58368.412 253.292 16.569 0.069 "ATLAS o mag"
58370.330 255.174 16.594 0.09 "ASAS-SN V mag"
58372.319 257.125 16.765 0.09 "ASAS-SN g mag"
58374.391 259.157 16.574 0.039 "ATLAS o mag"
58374.395 259.161 16.578 0.045 "ATLAS o mag"
58376.381 261.109 17.084 0.14 "ASAS-SN V mag"
58378.353 263.045 16.418 0.035 "ATLAS o mag"
58378.364 263.055 16.461 0.043 "ATLAS o mag"
58378.364 263.055 16.519 0.039 "ATLAS o mag"
58378.372 263.063 16.974 0.15 "ASAS-SN V mag"
58378.379 263.069 16.512 0.043 "ATLAS o mag"
58380.358 265.011 16.541 0.035 "ATLAS o mag"
58380.367 265.019 16.452 0.078 "ATLAS o mag"
58380.383 265.036 16.469 0.048 "ATLAS o mag"
58382.343 266.958 16.482 0.035 "ATLAS o mag"
58382.364 266.978 16.582 0.038 "ATLAS o mag"
58384.278 268.857 17.484 0.3 "ASAS-SN V (bad weather) mag"
58385.233 269.793 16.625 0.16 "ASAS-SN g mag"
58386.318 270.858 16.736 0.076 "ATLAS o mag"
58386.336 270.875 16.673 0.072 "ATLAS o mag"
58386.338 270.877 16.848 0.081 "ATLAS o mag"
58386.346 270.885 16.586 0.069 "ATLAS o mag"
58386.355 270.893 16.455 0.061 "ATLAS o mag"
58386.356 270.895 16.536 0.053 "ATLAS o mag"
58386.373 270.911 16.573 0.071 "ATLAS o mag"
58390.326 274.789 16.590 0.04 "ATLAS o mag"
58390.340 274.803 16.984 0.17 "ASAS-SN V mag"
58391.270 275.715 16.744 0.1 "ASAS-SN V mag"
58392.324 276.749 16.602 0.032 "ATLAS o mag"
58392.331 276.756 17.034 0.13 "ASAS-SN V mag"
58392.341 276.766 16.674 0.032 "ATLAS o mag"
58392.357 276.782 16.545 0.067 "ATLAS o mag"
58394.166 278.555 16.505 0.07 "ASAS-SN g mag"
58394.323 278.710 16.616 0.035 "ATLAS o mag"
58394.332 278.718 16.638 0.052 "ATLAS o mag"
58394.333 278.720 16.541 0.045 "ATLAS o mag"
58396.121 280.473 16.405 0.07 "ASAS-SN g mag"
58401.247 285.502 16.994 0.14 "ASAS-SN V (bad weather) mag"
58402.311 286.546 16.738 0.048 "ATLAS o mag"
58402.328 286.562 16.519 0.047 "ATLAS o mag"
58408.213 292.336 16.734 0.11 "ASAS-SN V (bad weather) mag"
58408.303 292.423 16.684 0.051 "ATLAS o mag"
58412.281 296.326 16.621 0.057 "ATLAS o mag"
58412.298 296.343 16.566 0.108 "ATLAS o mag"
58412.305 296.349 16.673 0.063 "ATLAS o mag"
58412.313 296.358 16.740 0.037 "ATLAS o mag"
58414.291 298.298 16.621 0.069 "ATLAS o mag"
58414.305 298.311 16.598 0.072 "ATLAS o mag"
58416.262 300.231 16.653 0.046 "ATLAS o mag"
58416.264 300.233 16.601 0.057 "ATLAS o mag"
58416.269 300.238 16.726 0.051 "ATLAS o mag"
58416.275 300.244 16.709 0.06 "ATLAS o mag"
58416.280 300.248 16.738 0.057 "ATLAS o mag"
58416.294 300.263 16.750 0.041 "ATLAS o mag"
58417.191 301.142 16.285 0.16 "ASAS-SN g mag"
58423.250 307.085 16.994 0.12 "ASAS-SN V mag"
58425.166 308.966 16.415 0.07 "ASAS-SN g mag"
58426.091 309.873 16.675 0.09 "ASAS-SN g mag"
58428.157 311.900 16.545 0.07 "ASAS-SN g mag"
58429.157 312.880 16.915 0.09 "ASAS-SN g mag"
58430.146 313.850 16.265 0.07 "ASAS-SN g mag"
58431.145 314.830 16.605 0.07 "ASAS-SN g mag"
58432.276 315.940 16.868 0.041 "ATLAS c mag"
58434.212 317.839 16.904 0.12 "ASAS-SN V mag"
58434.263 317.889 16.835 0.038 "ATLAS o mag"
58434.271 317.896 16.932 0.043 "ATLAS o mag"
58434.277 317.903 16.996 0.082 "ATLAS o mag"
58436.275 319.863 16.892 0.064 "ATLAS c mag"
58437.132 320.703 16.725 0.11 "ASAS-SN g mag"
58438.117 321.669 16.485 0.09 "ASAS-SN g mag"
58438.263 321.812 16.825 0.041 "ATLAS o mag"
58439.109 322.643 17.195 0.35 "ASAS-SN g (bad weather) mag"
58440.129 323.644 16.755 0.26 "ASAS-SN g (bad weather) mag"
58441.123 324.618 16.625 0.2 "ASAS-SN g (bad weather) mag"
58442.192 325.667 16.844 0.25 "ASAS-SN V mag"
58442.274 325.747 16.744 0.102 "ATLAS o mag"
58443.115 326.573 16.695 0.18 "ASAS-SN g mag"
58444.113 327.551 16.485 0.23 "ASAS-SN g mag"
58446.282 329.679 16.848 0.146 "ATLAS o mag"
58448.100 331.462 16.485 0.1 "ASAS-SN g (bad weather) mag"
58450.096 333.420 17.285 0.12 "ASAS-SN g mag"
58450.239 333.561 16.910 0.049 "ATLAS o mag"
58450.244 333.566 16.877 0.044 "ATLAS o mag"
58452.277 335.560 16.883 0.059 "ATLAS o mag"
58453.090 336.357 16.555 0.08 "ASAS-SN g mag"
58454.257 337.502 17.164 0.064 "ATLAS o mag"
58455.081 338.310 16.475 0.07 "ASAS-SN g mag"
58456.051 339.262 16.505 0.08 "ASAS-SN g mag"
58456.256 339.463 16.807 0.038 "ATLAS c mag"
58456.267 339.473 16.854 0.058 "ATLAS c mag"
58457.055 340.247 16.975 0.11 "ASAS-SN g (bad weather) mag"
58458.249 341.418 16.953 0.058 "ATLAS o mag"
58460.239 343.370 17.005 0.054 "ATLAS c mag"
58460.240 343.371 16.940 0.034 "ATLAS c mag"
58460.249 343.380 17.000 0.058 "ATLAS c mag"
58460.259 343.390 17.173 0.092 "ATLAS c mag"
58462.234 345.327 16.956 0.058 "ATLAS o mag"
58462.243 345.336 16.912 0.042 "ATLAS o mag"
58562.606 443.786 17.193 0.15 "ATLAS o mag"
58562.614 443.794 17.093 0.11 "ATLAS o mag"
58582.644 463.443 17.113 0.37 "ATLAS o mag"
58594.609 475.180 17.193 0.12 "ATLAS o mag"
58594.619 475.190 17.293 0.11 "ATLAS o mag"
58594.629 475.200 17.283 0.15 "ATLAS o mag"
58594.630 475.201 17.073 0.16 "ATLAS o mag"
58596.632 477.164 17.283 0.18 "ATLAS o mag"
58610.625 490.890 17.003 0.08 "ATLAS o mag"
58610.626 490.892 17.193 0.11 "ATLAS o mag"
58618.550 498.665 17.003 0.04 "ATLAS o mag"
58620.598 500.674 16.673 0.04 "ATLAS o mag"
58620.608 500.684 16.983 0.04 "ATLAS o mag"
58622.539 502.578 17.203 0.09 "ATLAS o mag"
58622.541 502.580 17.203 0.09 "ATLAS o mag"
58622.552 502.591 17.263 0.1 "ATLAS o mag"
58622.562 502.601 17.443 0.12 "ATLAS o mag"
58626.553 506.516 17.143 0.05 "ATLAS o mag"
58626.558 506.521 16.833 0.04 "ATLAS o mag"
58630.593 510.478 17.313 0.05 "ATLAS o mag"

